TENET: Time-point Encoding Network for Multivariate Time Series Anomaly Detection

In unsupervised multivariate time series anomaly detection (MTSAD), local variation can inflate reconstruction and forecasting errors, making observation-space discrepancy an unreliable indicator of abnormal system behavior. Since latent-space scoring can mitigate this limitation, we reframe one-class MTSAD as current-point system-state compatibility estimation and propose TENET, the Time-point Encoding Network for Multivariate Time Series Anomaly Detection. We define the current-point system state as a latent representation of the target time point, constructed from variable-level temporal context in the input window. TENET constructs this state through a temporal layer that retrieves window context relative to the current point, encodes time with current-point-centered embeddings, and adaptively mixes the retrieved context with the current representation. With this design, TENET treats the input window not as the object to reconstruct, forecast, summarize, or score, but as context for constructing a latent representation evaluated with a fixed standard-normal negative log-likelihood score. Across benchmark datasets, TENET achieves state-of-the-art performance. Additional experiments further show that TENET remains effective under alternative one-class objectives and outperforms substitutions based on generic sequence encoders, suggesting that its advantage comes from decision-aligned representation construction rather than from a specialized scoring rule. These results indicate that one-class MTSAD can be strong when the latent representation is designed around the current time point.

==> appendices/collapse_nll_encoder.csv <==
epoch,erank_tenet,mean_var_tenet,rms_pair_dist_tenet,erank_lstm,mean_var_lstm,rms_pair_dist_lstm,erank_dilatedrnn,mean_var_dilatedrnn,rms_pair_dist_dilatedrnn,erank_mamba,mean_var_mamba,rms_pair_dist_mamba,trace_var_tenet,trace_var_lstm,trace_var_dilatedrnn,trace_var_mamba
1,21.9447021484375,0.0153477014973759,2.803767204284668,7.612256050109863,0.0001911309809656,0.3065560460090637,7.290970325469971,1.432214139640564e-05,0.0851035863161087,8.136322975158691,0.3042283952236175,12.430215835571287,3.92901158332823,0.0489295311271936,0.0036664681974798437,77.88246917724608
2,28.14311981201172,0.0079536363482475,2.033862590789795,8.268439292907715,0.0001736676204018,0.2930796146392822,7.8072190284729,1.3222058441897389e-05,0.0825463309884071,8.381048202514648,0.2901389002799988,12.179960250854492,2.03613090515136,0.0444589108228608,0.0033848469611257315,74.27555847167969
3,32.137001037597656,0.0053540058434009,1.653818964958191,8.998250007629395,0.0001588355517014,0.2810315787792206,8.340770721435547,1.2321534086368048e-05,0.0795200243592262,8.676440238952637,0.276680052280426,11.872846603393556,1.3706254959106303,0.0406619012355584,0.0031543127261102204,70.83009338378906
4,34.99687957763672,0.0040975585579872,1.4503357410430908,9.545328140258787,0.000145763362525,0.2719247341156006,8.836625099182129,1.14798476715805e-05,0.0773334801197052,8.964807510375977,0.2636191248893738,11.635815620422363,1.0489749908447232,0.0373154208064,0.002938841003924608,67.48649597167969
5,37.15015411376953,0.0034125689417123,1.324593186378479,10.129079818725586,0.0001357121218461,0.2622369229793548,9.244088172912598,1.0884136827371547e-05,0.0751468613743782,9.262367248535156,0.2511283159255981,11.298665046691896,0.8736176490783488,0.0347423031926016,0.002786339027807116,64.28884887695311
6,38.89307022094727,0.0029738787561655,1.2406904697418213,10.711342811584473,0.0001263662416022,0.2610471844673157,9.729670524597168,1.0279518392053433e-05,0.0714214667677879,9.58865737915039,0.2387024611234665,11.011637687683104,0.761312961578368,0.0323497578501632,0.002631556708365679,61.10783004760742
7,40.351322174072266,0.0026296668220311,1.1693761348724363,11.251002311706545,0.0001186333756777,0.2428240478038787,10.12247085571289,9.872313967207448e-06,0.0700428113341331,9.919892311096191,0.2270933091640472,10.747157096862791,0.6731947064399616,0.0303701441734912,0.002527312375605107,58.13588714599609
8,41.88555145263672,0.0023397128097712,1.1013089418411257,11.802408218383787,0.0001126129063777,0.2378425598144531,10.470902442932127,9.544943168293685e-06,0.0695928409695625,10.239521980285645,0.2155420780181884,10.498296737670898,0.5989664793014272,0.0288289040326912,0.0024435054510831833,55.17877197265623
9,43.55047225952149,0.0021111243404448,1.0360207557678225,12.325615882873535,0.0001059536298271,0.228664755821228,10.75576400756836,9.189424417854752e-06,0.0691582337021827,10.61952304840088,0.204052522778511,10.212220191955566,0.5404478311538689,0.0271241292357376,0.0023524926509708166,52.237445831298814
10,45.02276992797852,0.0018892746884375,0.9782685041427612,12.869806289672852,0.0001007296668831,0.2286435812711715,11.128026962280272,9.033334208652375e-06,0.0672667697072029,11.048447608947754,0.193159595131874,9.958488464355469,0.48365432024,0.0257867947220736,0.002312533557415008,49.448856353759744
11,46.56242370605469,0.0017006251728162,0.9299068450927734,13.489407539367676,9.650521678850056e-05,0.224139466881752,11.409204483032228,8.888375305105e-06,0.0665984377264976,11.485392570495604,0.1823927164077758,9.6381254196167,0.4353600442409472,0.024705335497856144,0.00227542407810688,46.692535400390604
12,48.17051696777344,0.0015272997552528,0.8823124170303345,13.828642845153809,9.09834707272239e-05,0.2138251811265945,11.589744567871094,8.906815310183447e-06,0.0680616274476051,11.994917869567873,0.1714748591184616,9.393598556518556,0.3909887373447168,0.02329176850616932,0.0022801447194069624,43.89756393432617
13,49.6305046081543,0.0013830215902999,0.8486801385879517,14.404839515686035,8.755348244449124e-05,0.2110997140407562,11.739919662475586,9.036268238560297e-06,0.0677502155303955,12.599725723266602,0.1612357497215271,9.050175666809082,0.3540535271167744,0.022413691505789757,0.002313284669071436,41.27635192871094
14,50.82124328613281,0.0012550072278827,0.8032135367393494,14.806632995605469,8.434499613940716e-05,0.2088015377521515,11.63275909423828,9.249793038179632e-06,0.0686942413449287,13.195442199707031,0.1511334180831909,8.79812240600586,0.3212818503379712,0.021592319011688232,0.002367947017773986,38.69015502929687
15,52.23736953735352,0.0011443446855992,0.758037269115448,15.249173164367676,8.102903666440398e-05,0.2037292569875717,11.421627044677734,9.552428309689276e-06,0.0694270357489585,13.86209201812744,0.1413389891386032,8.481454849243164,0.2929522395133952,0.020743433386087418,0.0024454216472804546,36.18278121948242
16,53.40795516967773,0.0010422178311273,0.7183850407600403,15.693560600280762,7.890857523307204e-05,0.1989840865135193,10.9558687210083,9.930176929628942e-06,0.0720850974321365,14.543843269348145,0.1325021982192993,8.252065658569336,0.2668077647685888,0.020200595259666443,0.002542125293985009,33.92056274414062
17,54.67601013183594,0.0009553933050483,0.6948633193969727,16.071779251098633,7.669252954656258e-05,0.2016835510730743,10.495569229125977,1.0372648830525575e-05,0.0731527805328369,15.236684799194336,0.1243302077054977,8.006526947021484,0.2445806860923648,0.01963328756392002,0.0026553981006145473,31.82853317260741
18,55.77219009399414,0.0008730021072551,0.6761635541915894,16.36964225769043,7.380156603176147e-05,0.1940684914588928,10.041756629943848,1.0819581802934408e-05,0.0732882469892501,15.93287754058838,0.1164018809795379,7.671089172363281,0.2234885394573056,0.018893200904130936,0.0027698129415512085,29.7988815307617
19,57.06882095336914,0.0007988161523826,0.6394315361976624,16.659330368041992,7.143907714635134e-05,0.1894430816173553,9.650124549865724,1.1042720871046184e-05,0.0758418664336204,16.557348251342773,0.1092429459095001,7.51233434677124,0.2044969350099456,0.018288403749465942,0.002826936542987823,27.966194152832024
20,58.20061111450195,0.0007347187492996,0.6072552800178528,17.08643913269043,6.947212386876345e-05,0.1900014877319336,9.510729789733888,1.0968967217195312e-05,0.0751736238598823,17.24677276611328,0.1025762259960174,7.250812530517578,0.1880879998206976,0.017784863710403442,0.002808055607602,26.259513854980455
21,59.378326416015625,0.0006758758681826,0.5908330678939819,17.224929809570312,6.67742860969156e-05,0.1859878897666931,9.595703125,1.0918745829258114e-05,0.0739574283361435,17.870424270629883,0.0963439345359802,7.041937351226807,0.1730242222547456,0.017094217240810394,0.002795198932290077,24.66404724121093
22,60.37245941162109,0.0006268367287702,0.5678544044494629,17.649635314941406,6.480631418526173e-05,0.180226445198059,9.833478927612305,1.03210022643907e-05,0.0742513313889503,18.5679874420166,0.0902016684412956,6.777397155761719,0.1604702025651712,0.016590416431427002,0.002642176579684019,23.091627120971673
23,61.43788146972656,0.0005767288384959,0.542754054069519,18.073078155517575,6.224823300726712e-05,0.1805648654699325,10.26762866973877,9.80009190243436e-06,0.0712275058031082,19.25985145568848,0.0850778967142105,6.632086753845215,0.1476425826549504,0.015935547649860382,0.0025088235270231962,21.779941558837887
24,62.62559509277344,0.0005347786936908,0.5280344486236572,18.48454093933105,5.98662045376841e-05,0.1765310764312744,10.87302017211914,9.06549030332826e-06,0.0677534565329551,19.98067855834961,0.0799060314893722,6.351168632507324,0.1369033455848448,0.015325748361647129,0.0023207655176520348,20.455944061279283
25,63.621612548828125,0.0004956444026902,0.5038122534751892,18.880584716796875,5.734553997172043e-05,0.1686175316572189,11.448135375976562,8.479722964693792e-06,0.0674565136432647,20.74309539794922,0.0746728554368019,6.19147539138794,0.1268849670886912,0.01468045823276043,0.002170809078961611,19.116250991821286
26,64.71234130859375,0.0004603185516316,0.4792754650115967,19.36687660217285,5.453835547086783e-05,0.1663849204778671,12.340601921081545,7.886883395258337e-06,0.0642253905534744,21.499738693237305,0.0701050907373428,5.978332042694092,0.1178415492176896,0.013961819000542164,0.0020190421491861343,17.94690322875976
27,65.80803680419922,0.0004261966678313,0.4654422104358673,19.707609176635746,5.1472474297042936e-05,0.159101977944374,13.159734725952148,7.252374871313805e-06,0.0604717023670673,22.39236068725586,0.0653822720050811,5.8426432609558105,0.1091063469648128,0.013176953420042992,0.001856607967056334,16.73786163330076
28,66.6765365600586,0.0003985768998973,0.4490227103233337,20.20481300354004,4.914444434689358e-05,0.1579828858375549,13.991969108581545,6.761333679605741e-06,0.0591134428977966,23.25980567932129,0.0616236925125122,5.653375148773193,0.1020356863737088,0.012580977752804756,0.0017309014219790697,15.775665283203123
29,67.63894653320312,0.0003717072540894,0.432992160320282,20.63625717163086,4.658600664697588e-05,0.1540302187204361,14.806191444396973,6.268608558457345e-06,0.0568200424313545,24.127296447753903,0.0573828592896461,5.406354427337647,0.0951570570468864,0.011926017701625826,0.0016047637909650803,14.690011978149402
30,68.7356185913086,0.0003443361783865,0.4178059995174408,21.36384391784668,4.47037564299535e-05,0.1496695429086685,15.4910306930542,5.802464329462964e-06,0.0543446168303489,25.17181968688965,0.0534944236278533,5.289117813110352,0.088150061666944,0.011444161646068096,0.0014854308683425188,13.694572448730446


==> appendices/current_point_noise.csv <==
sigma,aroc,aroc_std,apr,apr_std,vroc,vroc_std,vpr,vpr_std
0,86.14,0.69,74.27,1.76,85.82,0.68,74.20,1.74
0.1,85.87,0.67,73.79,1.74,85.55,0.65,73.73,1.71
0.25,84.00,0.59,70.56,1.65,83.71,0.56,70.55,1.62
0.5,76.56,0.21,57.90,1.62,76.34,0.20,58.01,1.61
1.0,63.31,0.98,39.27,1.06,63.21,0.97,39.52,1.05
2.0,55.23,1.53,31.26,1.12,55.18,1.53,31.55,1.12


==> appendices/evr_curves.csv <==
k,evr_tenet,evr_lstm,evr_drnn,evr_mamba,evr_modern_tcn,evr_gpt4ts
1,0.04058538153634775,0.1275825075769238,0.23864774362440533,0.09584890784020404,0.024503,0.284382
2,0.07919143277249602,0.23097551924925996,0.345895902213767,0.1878956463699828,0.047267,0.356440
3,0.11525173580938325,0.3232400091823298,0.43993014273377734,0.27562339383950174,0.069175,0.391835
4,0.14828095393175017,0.40180055568788087,0.5239930567206621,0.3591229169476176,0.090156,0.419053
5,0.17976872521929396,0.47209379105032767,0.593331730185622,0.4362494248972276,0.110830,0.441507
6,0.2098156983839496,0.5376317772447388,0.6519323444926832,0.5001230458941733,0.130153,0.461442
7,0.23738792558141125,0.5968819255797605,0.7046807627838173,0.5624664942663731,0.148653,0.479919
8,0.2639743511314333,0.6512011071626869,0.7518872283748714,0.6160840248361393,0.166639,0.495856
9,0.28966909920008055,0.6964051986976537,0.7883935852099365,0.6651676076834878,0.184448,0.510170
10,0.3144524131227649,0.7361140697842182,0.8228319596661486,0.70749601525851,0.201648,0.523888
11,0.338501250603262,0.7719816907377709,0.8491796980945623,0.7405846044472476,0.218504,0.537254
12,0.3612338980606508,0.8050459987980334,0.8689704240548818,0.7666863658847488,0.235155,0.550023
13,0.38346340077973234,0.8329167058183062,0.8874577226335464,0.7902090107328669,0.251416,0.562200
14,0.40471185088295564,0.8567818580289064,0.903597363947497,0.8127951241085781,0.266759,0.572755
15,0.4257255463684259,0.8768660188982965,0.9185087550528604,0.832840298920761,0.282003,0.583254
16,0.4456066245791294,0.8949630904067492,0.9323833581419481,0.848422826963789,0.296925,0.593250
17,0.46517352032672543,0.9066571644038749,0.9414897199456821,0.8621083514391216,0.311405,0.602951
18,0.4842123857669134,0.9171073067691116,0.9500340107816588,0.875065100594703,0.325506,0.612320
19,0.5025086305478698,0.9257533164185894,0.9556866025120451,0.8846686610439093,0.339346,0.621490
20,0.5201836218110854,0.9338169493218086,0.9612574094794355,0.893656152023482,0.352653,0.630524
21,0.5371001589591076,0.939679769465275,0.9650592237872148,0.9026344625452687,0.365745,0.639264
22,0.553476555705709,0.9449936943338304,0.9678818697886443,0.9104899245226862,0.378548,0.647730
23,0.5694524836653294,0.9487989235090342,0.9706053766785355,0.9169270427030664,0.391037,0.656024
24,0.5844447576936792,0.9521957577093897,0.9731414765785691,0.922898859813543,0.403230,0.664043
25,0.5990562715064865,0.9555323203757539,0.9752839330740101,0.9285142769914517,0.414909,0.671664
26,0.6134783691867759,0.9585346649582576,0.9770236404306917,0.9333922786158217,0.426373,0.679059
27,0.6276627465617776,0.9613197348040596,0.9786238764599726,0.9377445790668694,0.437601,0.686147
28,0.6415526987197916,0.9638617963347519,0.9800835080347534,0.9414736982151879,0.448670,0.692888
29,0.6552107946779201,0.9661726808457677,0.9814397400838639,0.9449873976542623,0.459590,0.699478
30,0.66839994457285,0.9683784853522269,0.9827472744258122,0.9479864845285689,0.470041,0.705939
31,0.6815109002063876,0.9704380573720855,0.9839806618524956,0.9507384740022787,0.480361,0.712237
32,0.6940532334711103,0.9724385596944981,0.9851112958916183,0.9534653624403301,0.490435,0.718390
33,0.7061850128202932,0.9740955262852004,0.9860736224138721,0.9560531473440128,0.500412,0.724347
34,0.7176556122931712,0.9755323820719556,0.9869252459356853,0.9584148276176586,0.510225,0.730202
35,0.7286730627035837,0.9769465761018762,0.9877510471085387,0.9606139059796852,0.520016,0.735912
36,0.7392653318421137,0.9783122290526662,0.9885054457768375,0.9626530809280424,0.529492,0.741494
37,0.7496014928436782,0.9795415066781884,0.9891676771972208,0.964555702021732,0.538824,0.746965
38,0.7596808072678878,0.9806386477768543,0.9898234631820998,0.9663888833251579,0.547997,0.752257
39,0.7696332364509154,0.9817024800318592,0.9904546137039149,0.968051748774274,0.556853,0.757488
40,0.7794453979410779,0.9826892426475394,0.991022643090206,0.9695640904256186,0.565505,0.762440
41,0.7886083242591796,0.9836093204768868,0.9915309803681077,0.9709701670163092,0.574023,0.767355
42,0.7975805693864313,0.9845011077797026,0.9920017119594094,0.9723691539468038,0.582371,0.772105
43,0.8061871846157088,0.985317612668337,0.9924491416179262,0.9735861152096644,0.590564,0.776753
44,0.8146427292316155,0.9860689008533164,0.9928636914694938,0.9747657730507081,0.598486,0.781382
45,0.8227971314556661,0.986745146091296,0.9932372126761551,0.9759203965501959,0.606376,0.785941
46,0.8306604152487781,0.9874168419320339,0.993597751936349,0.9770062747931308,0.614095,0.790392
47,0.8380650894638858,0.9880079578437878,0.9939349902046488,0.9779813398337573,0.621556,0.794707
48,0.845367347077846,0.9885707491293124,0.9942436520672054,0.9788830794766049,0.628892,0.798827
49,0.852231107047644,0.9890804185872982,0.9945400599923103,0.979767326882648,0.636196,0.802863
50,0.8587601844488995,0.9895787640151419,0.9948193381437883,0.9806423708437749,0.643437,0.806833
51,0.8651079233670517,0.9900544116698963,0.9950906463304858,0.9814601525035686,0.650518,0.810787
52,0.8713697092870725,0.9904926598431798,0.995349019108814,0.9822140355801572,0.657443,0.814621
53,0.8773411745804516,0.9909210626916206,0.9955850009899536,0.9829318035305971,0.664277,0.818433
54,0.8832160532780183,0.9913159168083737,0.995812713206675,0.9836193903420469,0.670887,0.822090
55,0.8887423073978653,0.9917013746769354,0.9960262898323398,0.9842364533607102,0.677381,0.825686
56,0.8939639393774289,0.9920729119427564,0.9962207117588907,0.9848256762508276,0.683652,0.829131
57,0.8990386544704934,0.9924230838254913,0.9964090841639238,0.9853908255691544,0.689823,0.832549
58,0.903929329960243,0.9927630813331925,0.9965847374192688,0.9859262329038979,0.695896,0.835915
59,0.9087476238439695,0.9930780858956068,0.9967522652945588,0.9864544475073397,0.701877,0.839221
60,0.9132391033975377,0.9933817379046049,0.9969139120577506,0.9869790952987862,0.707785,0.842345
61,0.9175513446356567,0.9936834023171399,0.9970692484262095,0.9874770254827814,0.713504,0.845444
62,0.9216658375346474,0.9939711333323922,0.9972147784551735,0.9879525355613007,0.719197,0.848517
63,0.9255465531870358,0.994229208271994,0.9973462232921068,0.9884183586141162,0.724794,0.851497
64,0.9292232231085421,0.9944685123671645,0.9974707627370704,0.9888442260426148,0.730306,0.854417
65,0.9328151753160221,0.9947043241512077,0.997591993916392,0.989250460119938,0.735703,0.857327
66,0.9360842537385828,0.994926080060644,0.9977071695161147,0.9896418127252279,0.741088,0.860223
67,0.9392826056687231,0.9951430988003632,0.9978133246036756,0.9900127952219694,0.746434,0.863052
68,0.9422399221353206,0.9953543287534323,0.997915401937165,0.9903634455412933,0.751498,0.865850
69,0.9451212882218013,0.9955539021284506,0.9980108431938003,0.9907081274538798,0.756474,0.868533
70,0.9478672253594056,0.995730287924328,0.9981040726520025,0.9910377244318356,0.761397,0.871154
71,0.9504436322769313,0.9958997741159502,0.9981908102436734,0.9913568798465647,0.766273,0.873698
72,0.9528152603670831,0.9960594122514355,0.9982703670950662,0.9916526736428875,0.771040,0.876182
73,0.9550146697541277,0.9962159403204992,0.9983486430854854,0.9919396978321633,0.775776,0.878583
74,0.9572016415191525,0.996364220038722,0.9984231617400965,0.9922197755386736,0.780367,0.880917
75,0.9592627054404546,0.9965042913782214,0.9984951264478138,0.9924803254800948,0.784920,0.883241
76,0.9612660162067891,0.9966362183839632,0.9985606541437443,0.9927363818862827,0.789401,0.885547
77,0.9631002008371349,0.9967650881429984,0.9986250850399959,0.992979018518179,0.793793,0.887842
78,0.9648971982519315,0.9968907082698553,0.9986875114475644,0.9932174263636271,0.798109,0.890117
79,0.9666511980685003,0.9970099009128589,0.9987451688504131,0.9934476205534742,0.802333,0.892337
80,0.9683104848562761,0.9971221086155716,0.998800080363793,0.9936683412439953,0.806402,0.894481
81,0.9699049123154343,0.9972258995072507,0.9988518458818053,0.9938848632370803,0.810437,0.896593
82,0.9713339127737447,0.9973276301806016,0.9989023888943479,0.9940916207285527,0.814418,0.898654
83,0.9726828883374817,0.9974247329586816,0.9989513251870825,0.9942871162367123,0.818316,0.900708
84,0.9739681386339174,0.9975196593517223,0.9989992205257708,0.9944766806767115,0.822143,0.902684
85,0.9751661992310753,0.997611839139571,0.999043462871105,0.9946567472060781,0.825923,0.904642
86,0.9763238789456028,0.9976973775456804,0.9990861438992844,0.9948356496459372,0.829641,0.906571
87,0.977431627912251,0.9977807748014386,0.9991285829383318,0.9950072424778351,0.833257,0.908447
88,0.9784966173198821,0.9978628453954802,0.9991671175626146,0.9951733119953108,0.836752,0.910307
89,0.9795363192360951,0.9979421701661387,0.9992032127381667,0.9953318516085606,0.840214,0.912094
90,0.9805146196321307,0.9980190282388232,0.9992369794276742,0.9954843045740324,0.843606,0.913870
91,0.9814561227073189,0.9980935047935787,0.9992691791617462,0.9956332286111614,0.846935,0.915608
92,0.9823737312732271,0.9981639995891335,0.9992988964018701,0.9957783233886709,0.850216,0.917306
93,0.9831943502935157,0.998231100468972,0.9993277351440265,0.9959209978177271,0.853426,0.918972
94,0.9839773203070998,0.998296516402804,0.9993556997311012,0.9960569750126128,0.856527,0.920587
95,0.9847473111659993,0.9983592378909701,0.999381082001468,0.9961819183221063,0.859616,0.922169
96,0.9854556451710945,0.9984213296405307,0.9994060085369468,0.9963055226916874,0.862652,0.923724
97,0.9861350616550497,0.9984814197428761,0.9994302342435057,0.9964252277491108,0.865677,0.925262
98,0.9867562900676573,0.9985392763219612,0.9994531887563477,0.9965396374285984,0.868665,0.926765
99,0.9873524810570792,0.9985945866339454,0.9994755593780025,0.9966494833015261,0.871592,0.928214
100,0.9879120976784439,0.99864768136078,0.9994975776100501,0.9967574616974495,0.874413,0.929659
101,0.9884660166130539,0.9986972714568527,0.9995181560875314,0.9968601400085847,0.877216,0.931094
102,0.9889929274281092,0.998744562839604,0.9995380666470828,0.9969566562123172,0.879974,0.932495
103,0.9894944191893852,0.9987913162948809,0.999556914760892,0.9970527457533139,0.882643,0.933861
104,0.9899865855619965,0.9988365138061304,0.9995753795074284,0.9971454979388559,0.885293,0.935186
105,0.9904425631635181,0.9988804474219276,0.9995932288523897,0.9972362910868058,0.887893,0.936494
106,0.9908710229975444,0.9989211779981099,0.9996104920061298,0.9973250743784448,0.890448,0.937769
107,0.9912783328064861,0.9989594975845137,0.9996273405273772,0.9974096384572584,0.892980,0.939010
108,0.991670221401513,0.9989966425348914,0.9996433266624251,0.9974911146689935,0.895437,0.940223
109,0.9920562102587933,0.9990329957212492,0.9996578142442742,0.997571545839722,0.897833,0.941424
110,0.9924250355473356,0.9990682631903348,0.9996719856331984,0.9976501036786164,0.900166,0.942615
111,0.9927763411094854,0.9991015270550941,0.9996849308551207,0.9977264825579961,0.902468,0.943784
112,0.9931159286530308,0.9991331123502308,0.9996976907589246,0.9978003351554992,0.904761,0.944948
113,0.993430333436343,0.9991644110276591,0.9997097266935911,0.9978727601974321,0.907018,0.946062
114,0.9937321583909343,0.9991945532626967,0.9997213615128628,0.9979392404754874,0.909227,0.947165
115,0.9940137354311914,0.9992241126605882,0.9997324396751297,0.99800528086766,0.911390,0.948254
116,0.9942873904239676,0.9992528326124137,0.9997431973793773,0.998068767966058,0.913503,0.949321
117,0.9945456093353412,0.999280594129319,0.999753332867943,0.9981305245182164,0.915569,0.950372
118,0.9947829534174116,0.9993074270847858,0.9997631463439713,0.9981901782226584,0.917595,0.951395
119,0.9950166762078033,0.999332922262065,0.9997728211229185,0.9982490657487753,0.919604,0.952399
120,0.9952430518711135,0.9993577583231736,0.9997821384947913,0.9983053610298556,0.921581,0.953383
121,0.9954506741447878,0.9993807704988271,0.9997911017358317,0.9983592952461765,0.923548,0.954364
122,0.9956494406277029,0.9994033072453313,0.999799667708487,0.9984122031557229,0.925460,0.955315
123,0.9958381171209254,0.999425426542513,0.9998075815784139,0.9984636070594398,0.927355,0.956259
124,0.9960228215932074,0.9994473282649663,0.9998153053769796,0.9985142808618401,0.929190,0.957185
125,0.9961946026824291,0.9994679663741861,0.999822820429127,0.9985639435326866,0.931010,0.958091
126,0.9963598137586668,0.999487888857031,0.999830327632382,0.9986131466773479,0.932753,0.958991
127,0.996519532230726,0.9995076070643139,0.9998373133921431,0.9986605375119392,0.934475,0.959865
128,0.9966748462133025,0.9995264589002627,0.9998440254052525,0.998706211666583,0.936171,0.960732
129,0.9968213934824126,0.9995450696750208,0.9998505801761797,0.9987496390396516,0.937845,0.961580
130,0.9969592066520131,0.9995627818325561,0.9998570356434053,0.9987922884208407,0.939508,0.962390
131,0.9970914835973955,0.9995798341577452,0.9998630699967463,0.9988344280672095,0.941146,0.963188
132,0.9972186712204102,0.9995959660472955,0.9998689122423143,0.9988746342963136,0.942738,0.963977
133,0.9973374682402072,0.9996118431443747,0.9998744658054857,0.9989127434329461,0.944261,0.964763
134,0.9974501374796483,0.9996269813589226,0.9998797047487191,0.9989492661026639,0.945766,0.965532
135,0.9975534788938385,0.9996416006103777,0.9998848162089358,0.9989840431544927,0.947222,0.966289
136,0.997654129577955,0.9996553770065046,0.9998896482956381,0.9990183681918593,0.948659,0.967035
137,0.9977514864479452,0.99966881070318,0.999894321721836,0.9990521095312941,0.950068,0.967764
138,0.9978463982127013,0.9996822191367993,0.9998987998996316,0.999085317960872,0.951420,0.968482
139,0.9979394071761112,0.9996948754681704,0.99990319727528,0.999116941099334,0.952754,0.969187
140,0.9980289854797392,0.9997067491209312,0.9999074143297333,0.9991479702460505,0.954077,0.969880
141,0.9981132154370892,0.9997185516835267,0.9999114146557372,0.9991774950108424,0.955336,0.970551
142,0.9981956181440764,0.9997299971039826,0.9999152871133993,0.9992062066997144,0.956593,0.971205
143,0.9982694485379586,0.9997408188080313,0.9999188684524639,0.9992339875154365,0.957820,0.971856
144,0.9983419202854354,0.9997512643878624,0.9999224027198884,0.9992608942847628,0.959021,0.972491
145,0.9984101846233454,0.9997612390649332,0.9999257896627864,0.9992870196076893,0.960213,0.973113
146,0.9984778433193395,0.9997708369408015,0.9999289291409905,0.9993125706026251,0.961376,0.973728
147,0.9985388682579729,0.9997802040488724,0.9999319417347502,0.9993372925737992,0.962496,0.974325
148,0.9985970432258259,0.9997890119870302,0.9999348424640423,0.9993608831428795,0.963591,0.974912
149,0.9986547518406509,0.9997976269091742,0.9999376544014057,0.9993841039618264,0.964675,0.975492
150,0.9987090770753946,0.9998060013084501,0.9999403825907398,0.9994069569942526,0.965712,0.976059
151,0.9987620563303526,0.99981414456228,0.9999430052431568,0.9994292776464464,0.966739,0.976616
152,0.9988134475409212,0.9998216013321098,0.9999454891861449,0.9994509275274315,0.967747,0.977157
153,0.9988632489370798,0.9998287412206688,0.999947897009249,0.9994714066770599,0.968745,0.977687
154,0.9989118210506467,0.9998357508375387,0.9999502903015859,0.9994912847881504,0.969709,0.978217
155,0.9989583369788435,0.9998424633150405,0.9999524973005876,0.9995099569834495,0.970646,0.978732
156,0.9990026998022153,0.9998488700038265,0.9999545958232411,0.9995283916626566,0.971553,0.979238
157,0.9990457993230881,0.9998548869957609,0.999956582671567,0.9995463006943774,0.972453,0.979742
158,0.9990874667703562,0.9998607346213703,0.9999585197620077,0.9995636762801735,0.973328,0.980235
159,0.9991256757967517,0.9998665072469338,0.9999603388230357,0.999580410991876,0.974197,0.980719
160,0.9991612546298572,0.9998720255556673,0.9999620740315115,0.9995964473131648,0.975039,0.981191
161,0.999196032513602,0.9998773265159733,0.999963764573584,0.9996119169011247,0.975857,0.981656
162,0.9992298168165109,0.9998824616111109,0.9999654100076238,0.9996271737583164,0.976663,0.982115
163,0.9992624775346464,0.999887567717798,0.9999669745717032,0.9996415306754888,0.977444,0.982564
164,0.9992946681752185,0.9998924461379517,0.9999684815189291,0.9996553449000071,0.978192,0.983003
165,0.999324774319404,0.9998971592144423,0.9999699759540335,0.9996689138270166,0.978926,0.983432
166,0.9993545544285124,0.9999017309358726,0.9999713831880636,0.999682372392089,0.979648,0.983854
167,0.9993828178916248,0.9999059464592036,0.9999727191432521,0.9996955366100689,0.980350,0.984266
168,0.9994109388210041,0.9999100296541298,0.9999740102473196,0.9997081019071891,0.981042,0.984668
169,0.9994363721336724,0.9999139893074399,0.9999752221330455,0.9997200448614427,0.981709,0.985064
170,0.9994613039495532,0.999917883578343,0.9999763869668874,0.9997316423111511,0.982351,0.985444
171,0.9994854033065665,0.9999215577801798,0.9999775162951965,0.9997426247769905,0.982982,0.985818
172,0.9995083699753627,0.9999250512275942,0.9999786182740782,0.9997532865876467,0.983600,0.986181
173,0.9995311305717561,0.9999284764889068,0.9999796276466485,0.9997635940277347,0.984212,0.986542
174,0.9995535779272314,0.9999318624631591,0.9999806283853762,0.9997736077383906,0.984803,0.986892
175,0.999574749731849,0.9999350215229601,0.9999815918190789,0.9997830723315697,0.985376,0.987235
176,0.9995956130011413,0.9999379744719677,0.9999824935838224,0.9997923273452981,0.985931,0.987574
177,0.9996152180892269,0.999940808117743,0.9999833809204569,0.9998012829852853,0.986473,0.987907
178,0.9996341449539796,0.9999435537582122,0.9999842092090296,0.999810089335414,0.986990,0.988236
179,0.999652991075745,0.9999462224092134,0.9999849944765304,0.999818454297038,0.987490,0.988559
180,0.9996711449625237,0.9999487999851203,0.9999857480183614,0.9998266470627437,0.987979,0.988878
181,0.9996891358562053,0.9999512521677869,0.9999864780184429,0.9998345653042895,0.988463,0.989181
182,0.9997059941015942,0.9999536409478362,0.9999871753244549,0.9998422978950205,0.988933,0.989484
183,0.9997219653247372,0.9999559945902626,0.9999878486812398,0.9998495491476536,0.989386,0.989785
184,0.9997377966921146,0.9999582333156759,0.9999884753253694,0.9998565054340042,0.989837,0.990082
185,0.9997533490539313,0.9999604132743369,0.9999890915364146,0.9998631397320092,0.990285,0.990372
186,0.9997688071011406,0.9999624845642465,0.9999896765900478,0.9998696255238723,0.990703,0.990659
187,0.9997840157782247,0.9999643875250938,0.999990231137082,0.99987577400243,0.991114,0.990935
188,0.9997986039670638,0.9999662392274796,0.9999907680221624,0.9998818558039287,0.991505,0.991207
189,0.9998127661328075,0.9999679797926752,0.9999912863162376,0.9998876261468997,0.991885,0.991468
190,0.999826602092563,0.9999696492181375,0.9999917531417661,0.9998931595818844,0.992256,0.991719
191,0.9998401753966275,0.9999712743250662,0.9999922056765997,0.9998984760251821,0.992610,0.991969
192,0.9998532669578644,0.9999728674497779,0.9999926464164892,0.9999037204883929,0.992955,0.992215
193,0.9998657836769589,0.999974304093473,0.9999930660622859,0.9999086490056861,0.993293,0.992456
194,0.9998781152564438,0.9999757289616168,0.9999934725248052,0.9999133935433115,0.993622,0.992694
195,0.9998903092921972,0.9999770506462191,0.9999938512829295,0.999917790630021,0.993936,0.992929
196,0.9999020364713197,0.9999783436109665,0.999994219671667,0.9999221456741871,0.994240,0.993158
197,0.9999133367916049,0.9999795650946567,0.999994587112311,0.9999264009463333,0.994534,0.993380
198,0.9999244080873866,0.9999807561225449,0.999994921777174,0.9999305264044183,0.994815,0.993598
199,0.9999351117857646,0.9999818847136767,0.9999952482856894,0.9999345250080431,0.995087,0.993814
200,0.9999453079179291,0.9999829294850138,0.9999955431232311,0.9999380420439702,0.995350,0.994020
201,0.9999548749667292,0.9999839381320158,0.9999958251687043,0.9999413932323528,0.995597,0.994223
202,0.9999639546785156,0.9999849150291292,0.9999961019175434,0.9999446649944033,0.995843,0.994417
203,0.9999697328330677,0.999985782735706,0.9999963528242034,0.9999477993822657,0.996082,0.994607
204,0.9999725697220445,0.9999866419576072,0.9999965819871702,0.9999508974010615,0.996309,0.994796
205,0.9999749382698387,0.9999874752512258,0.9999968090909519,0.9999539811592363,0.996525,0.994976
206,0.9999770606470645,0.9999882951452921,0.999997024055718,0.9999568921498434,0.996729,0.995154
207,0.9999788887763872,0.9999890903394066,0.9999972254049408,0.9999597202607571,0.996923,0.995330
208,0.9999805518972605,0.9999898192858491,0.9999974220525112,0.9999623183773517,0.997106,0.995501
209,0.9999820628987597,0.9999905064073521,0.999997606108771,0.9999647430665277,0.997285,0.995671
210,0.9999834660456733,0.9999911710741898,0.999997779459514,0.9999670732090575,0.997453,0.995836
211,0.9999847955704435,0.9999917646125445,0.9999979450212243,0.9999692259987288,0.997613,0.995997
212,0.9999859330706683,0.9999923396251725,0.9999981027061161,0.9999713544912571,0.997770,0.996154
213,0.9999869424762382,0.999992894425177,0.9999982396082278,0.9999734206948938,0.997922,0.996309
214,0.9999878921733766,0.9999934019649581,0.9999983706807013,0.9999753658737776,0.998067,0.996462
215,0.9999886541019835,0.9999938921189558,0.9999984989100672,0.9999771983744514,0.998207,0.996611
216,0.9999893870409785,0.9999943494710128,0.9999986178046082,0.9999789389568827,0.998335,0.996754
217,0.9999900641805222,0.9999948019652133,0.9999987291298358,0.9999806006438032,0.998460,0.996895
218,0.9999907038924868,0.9999952165664762,0.9999988349716329,0.999982189810048,0.998579,0.997031
219,0.9999913304789567,0.9999955940617761,0.9999989359993977,0.9999836791973296,0.998684,0.997160
220,0.9999918827894598,0.9999959624851835,0.9999990313521929,0.9999849776985925,0.998787,0.997285
221,0.9999924083235747,0.9999962865816955,0.9999991205755517,0.9999862030198182,0.998880,0.997408
222,0.9999929014151578,0.9999965953099443,0.9999992058194485,0.9999874214400569,0.998972,0.997531
223,0.9999933660256559,0.9999968967983456,0.9999992823371755,0.9999885662389002,0.999057,0.997654
224,0.9999938242492123,0.9999971764911959,0.9999993498073855,0.9999896518375034,0.999139,0.997767
225,0.9999942527083509,0.9999974479047093,0.9999994097068624,0.9999906989460687,0.999217,0.997878
226,0.9999946708821378,0.9999977041608823,0.9999994662909727,0.9999916461812416,0.999291,0.997985
227,0.9999950580162067,0.9999979427032407,0.9999995191949494,0.9999924800504624,0.999363,0.998089
228,0.9999954120808568,0.9999981673846792,0.9999995681624967,0.9999932718951993,0.999430,0.998193
229,0.9999957519828786,0.9999983752097734,0.9999996149838886,0.9999940146638496,0.999485,0.998294
230,0.9999960741232964,0.999998550802182,0.99999965548092,0.9999946577531197,0.999539,0.998391
231,0.9999963843890415,0.999998717475441,0.9999996947969628,0.9999952358616453,0.999588,0.998486
232,0.9999966789751437,0.9999988695109827,0.9999997316577512,0.9999957686547664,0.999633,0.998581
233,0.9999969568119743,0.999999017774488,0.9999997651017517,0.9999962162473242,0.999675,0.998670
234,0.9999972145702609,0.9999991459792926,0.999999796727425,0.9999966404318766,0.999712,0.998757
235,0.9999974633898112,0.9999992674043273,0.9999998229673425,0.9999970422119941,0.999749,0.998841
236,0.999997704082819,0.999999360774458,0.9999998457950614,0.9999974247389424,0.999782,0.998923
237,0.9999979268679982,0.999999449286949,0.9999998670276271,0.9999977744107714,0.999812,0.999002
238,0.9999981347348678,0.9999995306307262,0.999999886303998,0.99999809945019,0.999840,0.999077
239,0.9999983189010776,0.9999996106454955,0.9999999044034967,0.9999983800198646,0.999866,0.999149
240,0.9999984965581544,0.999999684251443,0.9999999217643358,0.9999986367700512,0.999889,0.999217
241,0.9999986655411268,0.9999997466809358,0.9999999356635068,0.9999988640481273,0.999911,0.999284
242,0.9999988312165718,0.9999998008454787,0.9999999472698083,0.9999990824583055,0.999928,0.999349
243,0.9999989811536587,0.9999998436742328,0.9999999576124275,0.9999992667687572,0.999942,0.999407
244,0.999999125773658,0.9999998837670493,0.9999999662636015,0.999999433418881,0.999956,0.999464
245,0.9999992592246506,0.9999999112671628,0.9999999731075657,0.9999995623905121,0.999970,0.999521
246,0.9999993765161538,0.9999999361609153,0.9999999791957707,0.9999996689564616,0.999978,0.999575
247,0.999999489485275,0.999999956684888,0.9999999840740192,0.9999997488644597,0.999984,0.999629
248,0.9999995990687018,0.9999999709534969,0.9999999888104566,0.999999816608518,0.999988,0.999682
249,0.9999996976100044,0.9999999809227227,0.9999999919716833,0.9999998732382284,0.999992,0.999731
250,0.9999997805589772,0.9999999883631105,0.999999994393262,0.9999999170837595,0.999995,0.999778
251,0.9999998576942366,0.9999999937735035,0.9999999962714644,0.9999999528447645,0.999997,0.999822
252,0.9999999164903953,0.9999999974335896,0.9999999978381503,0.9999999802588326,0.999998,0.999864
253,0.999999969752415,0.9999999990923781,0.9999999985452603,0.9999999907593355,0.999999,0.999902
254,0.9999999887714275,0.9999999998685615,0.9999999989085685,0.9999999973269282,1.000000,0.999937
255,0.99999999515188,0.9999999999091679,0.9999999992285104,0.9999999999999265,1.000000,0.999969
256,0.9999999999886617,0.9999999999117939,0.9999999993287716,0.9999999999999272,1.000000,1.000000

